Robust Reinforcement Learning via Adversarial training with Langevin Dynamics

We introduce a sampling perspective to tackle the challenging task of training robust Reinforcement Learning (RL) agents. Leveraging the powerful Stochastic Gradient Langevin Dynamics, we present a novel, scalable two-player RL algorithm, which is a sampling variant of the two-player policy gradient method. Our algorithm consistently outperforms existing baselines, in terms of generalization across different training and testing conditions, on several MuJoCo environments. Our experiments also show that, even for objective functions that entirely ignore potential environmental shifts, our sampling approach remains highly robust in comparison to standard RL algorithms.

==> plots/simpletest/hp.txt <==
A: 

maxmin x^2y^2-xy
x=0.92628269 y=0.94097207
EG eta=0.1
GDA eta=0.1
SGLD eta=0.1 psi=0.01 beta=0.5 k=50
randomseed(1)

B:
maxmin x^2y^2-xy

x=-0.17481288 y=0.75272669
EG eta=0.1
GDA eta=0.1
SGLD eta=0.1 psi=0.01 beta=0.5 k=50
randomseed(19)


C:
maxmin x^2y^2
x=-0.32307223 y=0.62396624

EG eta=0.1
GDA eta=0.1
SGLD eta=0.1 psi=0.01 beta=0.5 k=50
randomseed(488)


D:
maxmin x^2y^2
x=0.2 y=1.2

EG eta=0.1
GDA eta=0.1
SGLD eta=0.1 psi=0.01 beta=0.5 k=50
randomseed(23)


E:
maxmin -x^2y^2+xy
x=-0.15176541 y=-0.35693033
EG eta=0.1
GDA eta=0.1
SGLD eta=0.1 psi=0.01 beta=0.5 k=50
randomseed(124)


F:
maxmin -x^2y^2+xy
x=0.92628269 y=0.94097207
EG eta=0.1
GDA eta=0.1
SGLD eta=0.1 psi=0.01 beta=0.5 k=50
randomseed(13)


==> plots/simpletest/pretty_plots/hp.txt <==
A: 

maxmin x^2y^2-xy
x=0.92628269 y=0.94097207
EG eta=0.05
GDA eta=0.05
SGLD eta=0.1 psi=0.01 beta=0.5 k=100
randomseed(1)

B:
maxmin x^2y^2-xy

x=-0.28200255 y=0.51296312
EG eta=0.05
GDA eta=0.05
SGLD eta=0.1 psi=0.01 beta=0.5 k=100
randomseed(3)


C:
maxmin x^2y^2
x=0.73264457 y=0.76796757

EG eta=0.05
GDA eta=0.05
SGLD eta=0.1 psi=0.01 beta=0.5 k=50
randomseed(489)


D:
maxmin x^2y^2
x=-0.32307223 y= 0.62396624

EG eta=0.05
GDA eta=0.05
SGLD eta=0.1 psi=0.01 beta=0.5 k=50
randomseed(488)


E:
maxmin -x^2y^2+xy
x=-0.2 y=-0.6
EG eta=0.05
GDA eta=0.05
SGLD eta=0.1 psi=0.01 beta=0.5 k=100
randomseed(445)


F:
maxmin -x^2y^2+xy
x=0.92628269 y=0.94097207
EG eta=0.05
GDA eta=0.05
SGLD eta=0.1 psi=0.01 beta=0.5 k=100
randomseed(13)

